Encodings of Bounded Synthesis

The reactive synthesis problem is to compute a system satisfying a given specification in temporal logic. Bounded synthesis is the approach to bound the maximum size of the system that we accept as a solution to the reactive synthesis problem. As a result, bounded synthesis is decidable whenever the corresponding verification problem is decidable, and can be applied in settings where classic synthesis fails, such as in the synthesis of distributed systems. In this paper, we study the constraint solving problem behind bounded synthesis. We consider different reductions of the bounded synthesis problem of linear-time temporal logic (LTL) to constraint systems given as boolean formulas (SAT), quantified boolean formulas (QBF), and dependency quantified boolean formulas (DQBF). The reductions represent different trade-offs between conciseness and algorithmic efficiency. In the SAT encoding, both inputs and states of the system are represented explicitly; in QBF, inputs are symbolic and states are explicit; in DQBF, both inputs and states are symbolic. We evaluate the encodings systematically using benchmarks from the reactive synthesis competition (SYNTCOMP) and state-of-the-art solvers. Our key, and perhaps surprising, empirical finding is that QBF clearly dominates both SAT and DQBF.

==> plots/bosy-paper_cactus_acacia4aiger-g0.dat <==
number-of-solved-instances	Cost
1	0.085974
2	0.086076
3	0.08769
4	0.088502
5	0.08976
6	0.090932
7	0.092318
8	0.09333
9	0.093428
10	0.093724
11	0.094452
12	0.094464
13	0.09501
14	0.096703
15	0.096894
16	0.098498
17	0.099035
18	0.101323
19	0.101719
20	0.102289
21	0.102515
22	0.10316
23	0.10495
24	0.106595
25	0.109421
26	0.109975
27	0.110323
28	0.110378
29	0.112322
30	0.113417
31	0.114495
32	0.116527
33	0.116636
34	0.116778
35	0.117324
36	0.117916
37	0.119335
38	0.120461
39	0.120499
40	0.1215
41	0.122887
42	0.12384
43	0.124912
44	0.127307
45	0.128828
46	0.128838
47	0.129293
48	0.133439
49	0.133897
50	0.134437
51	0.137539
52	0.13941
53	0.139529
54	0.139558
55	0.14071
56	0.14161
57	0.14238
58	0.147381
59	0.147532
60	0.147888
61	0.148092
62	0.148176
63	0.149209
64	0.150634
65	0.151126
66	0.153201
67	0.156812
68	0.158554
69	0.158738
70	0.159107
71	0.159346
72	0.163416
73	0.163575
74	0.163679
75	0.164109
76	0.164681
77	0.165644
78	0.169396
79	0.170611
80	0.172457
81	0.172838
82	0.174779
83	0.176066
84	0.182101
85	0.184601
86	0.18608
87	0.186756
88	0.189962
89	0.192269
90	0.199735
91	0.199874
92	0.203914
93	0.208214
94	0.21363
95	0.214886
96	0.217938
97	0.218392
98	0.233386
99	0.243315
100	0.243447
101	0.262332
102	0.273995
103	0.286548
104	0.326811
105	0.332205
106	0.334899
107	0.336278
108	0.338259
109	0.360345
110	0.398143
111	0.413677
112	0.458626
113	0.472331
114	0.482329
115	0.561063
116	0.566971
117	0.617655
118	0.759488
119	0.76617
120	0.79615
121	2.07225
122	2.22295
123	2.2526
124	2.43136
125	2.96198
126	2.9797
127	3.13775
128	3.30949
129	4.28451
130	4.46089
131	6.71968
132	11.3133
133	15.1273
134	15.3021
135	15.569
136	19.7363
137	19.8473
138	21.527
139	21.6951
140	23.1557
141	28.2526
142	50.1158
143	54.9229
144	63.1114
145	82.9573
146	135.638
147	236.729
148	237.41
149	244.707
150	247.872
151	263.303
152	269.283
153	343.266
154	353.038
155	685.046
156	701.838
157	2671.73
158	2893.76


==> plots/bosy-paper_cactus_bosy-realizability-fully-symbolic-exponential-g0.dat <==
number-of-solved-instances	Cost
1	0.899944
2	2.49081
3	5.02015
4	70.9856
5	83.4253
6	83.7217
7	89.2147
8	93.2143
9	93.5518
10	267.22
11	381.371
12	465.947
13	678.416
14	3464.33
15	3466.22


==> plots/bosy-paper_cactus_bosy-realizability-input-symbolic-exponential-new-g0.dat <==
number-of-solved-instances	Cost
1	0.023565
2	0.024653
3	0.024777
4	0.025422
5	0.026338
6	0.026861
7	0.026919
8	0.027466
9	0.028021
10	0.028588
11	0.028839
12	0.029684
13	0.030409
14	0.030483
15	0.030875
16	0.031019
17	0.031616
18	0.03167
19	0.032276
20	0.032637
21	0.032971
22	0.032988
23	0.034337
24	0.035082
25	0.036009
26	0.037284
27	0.038283
28	0.038395
29	0.04003
30	0.040666
31	0.04079
32	0.041248
33	0.041306
34	0.041373
35	0.042041
36	0.042555
37	0.042579
38	0.043811
39	0.045279
40	0.045294
41	0.046204
42	0.046468
43	0.047472
44	0.04884
45	0.049576
46	0.04975
47	0.049767
48	0.049787
49	0.050878
50	0.053413
51	0.055579
52	0.055737
53	0.058854
54	0.059534
55	0.061526
56	0.061794
57	0.063515
58	0.071202
59	0.071313
60	0.077419
61	0.079086
62	0.08053
63	0.081485
64	0.081743
65	0.08182
66	0.083011
67	0.083169
68	0.084109
69	0.084555
70	0.085064
71	0.087467
72	0.091733
73	0.091744
74	0.095342
75	0.097587
76	0.105943
77	0.114118
78	0.117264
79	0.119968
80	0.121563
81	0.121609
82	0.123625
83	0.127794
84	0.129311
85	0.131256
86	0.132798
87	0.140143
88	0.146176
89	0.150439
90	0.151374
91	0.153073
92	0.162025
93	0.165683
94	0.189749
95	0.190894
96	0.196074
97	0.232752
98	0.240303
99	0.253087
100	0.265328
101	0.276649
102	0.281042
103	0.335509
104	0.341178
105	0.359082
106	0.400464
107	0.451675
108	0.45325
109	0.492543
110	0.513754
111	0.533566
112	0.549741
113	0.596185
114	0.677489
115	0.703657
116	0.711568
117	0.798752
118	0.826174
119	0.855249
120	0.900491
121	0.984767
122	1.01955
123	1.29238
124	1.31844
125	1.35558
126	1.55427
127	1.60553
128	2.6321
129	2.64056
130	2.80133
131	3.335
132	4.21071
133	4.91326
134	7.75403
135	8.68657
136	10.1945
137	10.4804
138	11.3223
139	13.3105
140	14.595
141	14.7172
142	19.1986
143	20.827
144	22.5135
145	28.8736
146	39.5149
147	56.8059
148	83.2308
149	110.21
150	223.627
151	635.923
152	891.595
153	2711.84
154	3542.78


==> plots/bosy-paper_cactus_bosy-realizability-input-symbolic-linear-g0.dat <==
number-of-solved-instances	Cost
1	0.021929
2	0.023598
3	0.02367
4	0.025505
5	0.02689
6	0.027678
7	0.02952
8	0.029634
9	0.030086
10	0.032663
11	0.033036
12	0.033729
13	0.034294
14	0.037097
15	0.037491
16	0.038296
17	0.038846
18	0.039273
19	0.040405
20	0.041581
21	0.041958
22	0.042549
23	0.044122
24	0.04681
25	0.051064
26	0.051585
27	0.053633
28	0.056388
29	0.056567
30	0.058175
31	0.059561
32	0.061156
33	0.061858
34	0.061967
35	0.062877
36	0.064241
37	0.064562
38	0.064835
39	0.06491
40	0.065757
41	0.06702
42	0.069999
43	0.071539
44	0.072396
45	0.073546
46	0.074027
47	0.074091
48	0.074527
49	0.078498
50	0.08048
51	0.082103
52	0.083195
53	0.085714
54	0.087776
55	0.091142
56	0.096643
57	0.097167
58	0.101432
59	0.107026
60	0.1133
61	0.122291
62	0.131241
63	0.13527
64	0.139376
65	0.153381
66	0.153695
67	0.156039
68	0.163405
69	0.176867
70	0.192189
71	0.196908
72	0.202714
73	0.204495
74	0.207956
75	0.209666
76	0.218983
77	0.226396
78	0.256434
79	0.266976
80	0.272889
81	0.282076
82	0.287118
83	0.296041
84	0.296721
85	0.333735
86	0.340973
87	0.354505
88	0.354726
89	0.355217
90	0.361138
91	0.398446
92	0.408217
93	0.427133
94	0.543337
95	0.597922
96	0.608979
97	0.746305
98	0.816441
99	0.989017
100	0.990417
101	1.076
102	1.20662
103	1.23933
104	1.24549
105	1.40029
106	1.43853
107	1.74873
108	2.06985
109	2.27365
110	2.31524
111	2.75201
112	2.78076
113	3.15395
114	3.22363
115	3.46182
116	4.47266
117	5.16825
118	5.45776
119	5.56408
120	8.53544
121	11.1186
122	11.5308
123	13.0589
124	14.4872
125	15.3589
126	15.9233
127	15.9967
128	23.7815
129	26.024
130	34.7425
131	56.3428
132	57.9622
133	65.3995
134	92.2631
135	111.735
136	118.772
137	419.149
138	497.587
139	1718.52
140	2647.0
141	2884.52


==> plots/bosy-paper_cactus_bosy-realizability-non-symbolic-exponential-g0.dat <==
number-of-solved-instances	Cost
1	0.022136
2	0.022379
3	0.022669
4	0.02278
5	0.023392
6	0.024238
7	0.026276
8	0.026393
9	0.026481
10	0.027476
11	0.027577
12	0.028047
13	0.028335
14	0.028373
15	0.029179
16	0.029396
17	0.030114
18	0.030994
19	0.031281
20	0.032306
21	0.033284
22	0.03687
23	0.038096
24	0.038101
25	0.038929
26	0.040662
27	0.04161
28	0.0434
29	0.043563
30	0.044194
31	0.044558
32	0.045222
33	0.045422
34	0.045481
35	0.045826
36	0.046294
37	0.04662
38	0.048133
39	0.049702
40	0.050329
41	0.051184
42	0.051406
43	0.052814
44	0.053891
45	0.055608
46	0.056844
47	0.057788
48	0.059717
49	0.060805
50	0.062649
51	0.069445
52	0.071139
53	0.071159
54	0.074868
55	0.075578
56	0.076015
57	0.090165
58	0.093748
59	0.098605
60	0.098736
61	0.103724
62	0.105083
63	0.110452
64	0.111142
65	0.117923
66	0.122794
67	0.123648
68	0.131106
69	0.133179
70	0.133516
71	0.140175
72	0.14329
73	0.160717
74	0.180861
75	0.185366
76	0.187566
77	0.187721
78	0.18971
79	0.205865
80	0.210741
81	0.212216
82	0.213807
83	0.220144
84	0.240304
85	0.244673
86	0.278066
87	0.281709
88	0.286483
89	0.288574
90	0.297654
91	0.312247
92	0.323863
93	0.32675
94	0.344152
95	0.353415
96	0.36404
97	0.408024
98	0.469162
99	0.499374
100	0.500637
101	0.594527
102	0.599736
103	0.715503
104	0.81294
105	1.20826
106	1.48844
107	1.57269
108	1.59897
109	1.60485
110	1.95105
111	2.35771
112	2.3916
113	2.72785
114	2.7439
115	3.40323
116	4.93205
117	5.2198
118	5.51073
119	5.70282
120	6.09835
121	6.13475
122	12.0427
123	17.8849
124	18.2484
125	24.3826
126	30.4553
127	38.0943
128	47.3326
129	59.0496
130	140.316
131	158.535
132	243.905
133	258.353
134	261.416
135	276.48
136	281.874
137	693.252
138	1133.07
139	1509.14
140	1531.06
141	1840.3
142	2093.78
143	2754.92
144	2976.14


==> plots/bosy-paper_cactus_bosy-realizability-non-symbolic-linear-g0.dat <==
number-of-solved-instances	Cost
1	0.021613
2	0.021851
3	0.022456
4	0.023086
5	0.023683
6	0.024219
7	0.024554
8	0.026191
9	0.026263
10	0.026527
11	0.02656
12	0.028157
13	0.028177
14	0.028279
15	0.029678
16	0.029761
17	0.02992
18	0.030673
19	0.030836
20	0.031901
21	0.033049
22	0.033624
23	0.033658
24	0.035364
25	0.036451
26	0.037927
27	0.038601
28	0.039073
29	0.039717
30	0.039746
31	0.039758
32	0.040629
33	0.041031
34	0.041119
35	0.042509
36	0.042689
37	0.043749
38	0.043952
39	0.045197
40	0.046189
41	0.046621
42	0.047889
43	0.048712
44	0.050057
45	0.052601
46	0.053785
47	0.053873
48	0.054879
49	0.055779
50	0.055792
51	0.05804
52	0.061425
53	0.063972
54	0.066868
55	0.069698
56	0.070562
57	0.071463
58	0.072662
59	0.072686
60	0.0754
61	0.085922
62	0.087825
63	0.088326
64	0.089722
65	0.09864
66	0.098802
67	0.099027
68	0.100387
69	0.104177
70	0.109131
71	0.115921
72	0.120267
73	0.126568
74	0.1308
75	0.134762
76	0.137248
77	0.138346
78	0.143108
79	0.146928
80	0.146956
81	0.147356
82	0.147377
83	0.172431
84	0.175407
85	0.18376
86	0.195719
87	0.210215
88	0.233934
89	0.237611
90	0.292169
91	0.293186
92	0.326778
93	0.33795
94	0.373785
95	0.401038
96	0.418627
97	0.512667
98	0.560681
99	0.636254
100	0.691471
101	0.771999
102	0.784065
103	0.796101
104	0.831247
105	0.843253
106	1.51426
107	1.62212
108	2.2447
109	2.25869
110	2.33528
111	2.6545
112	2.72923
113	2.73886
114	2.92242
115	2.94256
116	3.11055
117	4.82278
118	6.0985
119	7.75146
120	9.02683
121	16.3967
122	19.7295
123	25.4244
124	30.1019
125	39.9624
126	55.95
127	62.5195
128	63.9969
129	65.398
130	72.3065
131	91.8854
132	96.3386
133	220.594
134	545.138
135	775.942
136	776.822
137	1021.87
138	1342.89
139	1447.58
140	2119.87
141	2819.47


==> plots/bosy-paper_cactus_bosy-realizability-smt-exponential-g0.dat <==
number-of-solved-instances	Cost
1	0.029541
2	0.030583
3	0.032219
4	0.032746
5	0.032782
6	0.032995
7	0.033967
8	0.035472
9	0.035641
10	0.03611
11	0.036884
12	0.037741
13	0.039312
14	0.041134
15	0.041356
16	0.041525
17	0.041594
18	0.043273
19	0.044235
20	0.046465
21	0.048751
22	0.04995
23	0.050182
24	0.052061
25	0.053356
26	0.053477
27	0.053715
28	0.054255
29	0.054336
30	0.054875
31	0.054956
32	0.055029
33	0.055251
34	0.055834
35	0.056501
36	0.05651
37	0.057887
38	0.059095
39	0.059459
40	0.05961
41	0.060876
42	0.062185
43	0.062432
44	0.065003
45	0.065036
46	0.065746
47	0.065855
48	0.066204
49	0.066571
50	0.070279
51	0.072609
52	0.073082
53	0.073351
54	0.074824
55	0.080749
56	0.087794
57	0.088341
58	0.089061
59	0.093432
60	0.093434
61	0.102738
62	0.103786
63	0.105528
64	0.111854
65	0.118434
66	0.128157
67	0.128602
68	0.130504
69	0.157091
70	0.18559
71	0.185978
72	0.186255
73	0.220443
74	0.222367
75	0.236188
76	0.23749
77	0.270586
78	0.270922
79	0.297236
80	0.29852
81	0.314381
82	0.324018
83	0.337021
84	0.351461
85	0.359006
86	0.564055
87	0.652183
88	0.851253
89	0.973123
90	1.32048
91	1.48914
92	1.60074
93	1.81028
94	2.69563
95	2.75075
96	2.86079
97	3.09131
98	3.17905
99	3.93838
100	5.02448
101	5.2234
102	5.78652
103	7.81642
104	9.61419
105	10.5033
106	14.7205
107	16.8971
108	20.3171
109	28.6579
110	32.4263
111	36.0908
112	89.5589
113	124.059
114	131.626
115	186.147
116	274.734
117	520.267
118	538.993


==> plots/bosy-paper_cactus_bosy-realizability-smt-linear-g0.dat <==
number-of-solved-instances	Cost
1	0.02989
2	0.031552
3	0.032545
4	0.032702
5	0.033466
6	0.034377
7	0.034675
8	0.035989
9	0.037096
10	0.037139
11	0.037158
12	0.037177
13	0.037364
14	0.038264
15	0.039247
16	0.040801
17	0.042715
18	0.043929
19	0.046222
20	0.047126
21	0.047512
22	0.048904
23	0.048983
24	0.049101
25	0.049565
26	0.050056
27	0.050597
28	0.051206
29	0.052327
30	0.053249
31	0.054406
32	0.055802
33	0.057352
34	0.057988
35	0.05847
36	0.058602
37	0.059367
38	0.061154
39	0.061163
40	0.061648
41	0.062646
42	0.063416
43	0.064024
44	0.064176
45	0.06456
46	0.064845
47	0.065998
48	0.066092
49	0.068027
50	0.071894
51	0.072969
52	0.073722
53	0.075762
54	0.076046
55	0.076274
56	0.086678
57	0.089545
58	0.095259
59	0.095599
60	0.098823
61	0.099355
62	0.102811
63	0.104025
64	0.111214
65	0.117672
66	0.122595
67	0.123662
68	0.125526
69	0.137905
70	0.148634
71	0.149354
72	0.172623
73	0.17804
74	0.194103
75	0.221357
76	0.229034
77	0.258584
78	0.263984
79	0.272276
80	0.273223
81	0.340341
82	0.352868
83	0.382846
84	0.388432
85	0.403415
86	0.424758
87	0.511792
88	0.524904
89	0.563515
90	0.566401
91	0.566804
92	0.578666
93	0.662112
94	0.980014
95	1.07342
96	1.3593
97	1.5632
98	1.72902
99	1.84696
100	2.04884
101	2.50819
102	2.5968
103	3.47114
104	3.68769
105	4.63567
106	5.31527
107	12.9838
108	13.9227
109	17.529
110	48.8143
111	52.5776
112	65.1721
113	76.7542
114	183.15
115	223.169
116	230.809
117	282.625
118	429.11
119	747.253
120	1016.8
121	1214.06
122	1877.12
123	3009.58


==> plots/bosy-paper_cactus_bosy-realizability-state-symbolic-exponential-g0.dat <==
number-of-solved-instances	Cost
1	0.030158
2	0.039326
3	0.04741
4	0.065562
5	0.066801
6	0.068546
7	0.086789
8	0.098028
9	0.098635
10	0.102444
11	0.104835
12	0.105548
13	0.114616
14	0.120341
15	0.134026
16	0.135059
17	0.135721
18	0.142643
19	0.161213
20	0.184441
21	0.287028
22	0.304249
23	0.328271
24	0.328421
25	0.328847
26	0.339628
27	0.386744
28	0.394251
29	0.402732
30	0.5224
31	0.545105
32	0.596769
33	0.601333
34	0.666852
35	0.669068
36	0.69348
37	0.80168
38	0.812416
39	0.919543
40	0.946925
41	1.04637
42	1.0973
43	1.11417
44	1.14254
45	1.1531
46	1.31754
47	1.46758
48	1.64918
49	1.7282
50	2.06155
51	2.11877
52	2.32889
53	2.39366
54	2.74855
55	2.82923
56	3.03605
57	3.51108
58	3.82842
59	3.86216
60	4.81435
61	6.72518
62	10.0968
63	10.9847
64	12.3773
65	13.3132
66	15.7413
67	15.7534
68	16.0162
69	16.3748
70	16.9398
71	18.3759
72	18.9126
73	23.1448
74	25.0859
75	29.7114
76	30.2203
77	31.6054
78	36.1964
79	48.4481
80	56.4287
81	60.9854
82	65.9674
83	72.7102
84	75.2519
85	77.367
86	81.168
87	83.0682
88	115.874
89	146.971
90	148.322
91	188.486
92	219.633
93	238.665
94	247.837
95	253.275
96	373.564
97	428.319
98	500.837
99	597.048
100	604.724
101	708.365
102	793.92
103	1350.61


==> plots/bosy-paper_cactus_party_elli_rally-g0.dat <==
number-of-solved-instances	Cost
1	0.368998
2	0.374535
3	0.386722
4	0.390168
5	0.432158
6	0.434424
7	0.436775
8	0.437197
9	0.438411
10	0.43867
11	0.440032
12	0.443465
13	0.443926
14	0.444708
15	0.446098
16	0.446886
17	0.451732
18	0.453199
19	0.454957
20	0.45539
21	0.45568
22	0.457167
23	0.457199
24	0.460144
25	0.461215
26	0.46286
27	0.463265
28	0.465708
29	0.470163
30	0.470354
31	0.475408
32	0.476543
33	0.477553
34	0.477853
35	0.477928
36	0.4801
37	0.487508
38	0.488539
39	0.490268
40	0.490927
41	0.492853
42	0.496815
43	0.505068
44	0.505427
45	0.50593
46	0.508152
47	0.512559
48	0.516304
49	0.517559
50	0.518905
51	0.521054
52	0.52187
53	0.522239
54	0.523144
55	0.524173
56	0.528773
57	0.529678
58	0.530674
59	0.530857
60	0.549155
61	0.549661
62	0.555948
63	0.560292
64	0.567227
65	0.567424
66	0.568992
67	0.569782
68	0.592026
69	0.650004
70	0.652643
71	0.652996
72	0.667573
73	0.677028
74	0.69236
75	0.76076
76	0.809097
77	0.820869
78	0.861275
79	0.868717
80	0.90738
81	0.932164
82	0.975052
83	0.99569
84	1.07392
85	1.31625
86	1.31665
87	1.44251
88	1.53696
89	1.88754
90	1.93707
91	2.32002
92	2.33139
93	2.53706
94	3.97263
95	4.52283
96	4.98375
97	5.3514
98	7.48406
99	8.41233
100	9.11266
101	10.1323
102	17.6976
103	37.6871
104	47.1462
105	68.5304
106	111.013
107	117.524
108	202.669
109	207.912
110	273.375
111	309.511
112	359.529
113	391.326
114	792.469
115	850.242
116	1625.62
117	1736.12
118	2573.6
119	2983.52


==> plots/bosy-paper_scatter_Acacia4Aiger-Synthesis_vs_BoSy_synthesis_input-symbolic_exponential.dat <==
Acacia4Aiger-Synthesis-Aiger-And-Gates	BoSy-synthesis-input-symbolic-exponential-Aiger-And-Gates	Instance
12838	112	SyntComp/TLSF/Acaciaplus/genbuf_2.tlsf
229	4	SyntComp/TLSF/Acaciaplus/loadcomp_2.tlsf
2067	13	SyntComp/TLSF/Acaciaplus/loadcomp_3.tlsf
12540	35	SyntComp/TLSF/Acaciaplus/loadcomp_4.tlsf
103420	108	SyntComp/TLSF/Acaciaplus/loadcomp_5.tlsf
768	4	SyntComp/TLSF/Acaciaplus/loadfull_2.tlsf
3069	20	SyntComp/TLSF/Acaciaplus/loadfull_3.tlsf
22966	39	SyntComp/TLSF/Acaciaplus/loadfull_4.tlsf
108	12	SyntComp/TLSF/Acaciaplus/ltl2dba01.tlsf
175	15	SyntComp/TLSF/Acaciaplus/ltl2dba03.tlsf
156	10	SyntComp/TLSF/Acaciaplus/ltl2dba04.tlsf
191	30	SyntComp/TLSF/Acaciaplus/ltl2dba05.tlsf
166	38	SyntComp/TLSF/Acaciaplus/ltl2dba06.tlsf
2948	73	SyntComp/TLSF/Acaciaplus/ltl2dba08.tlsf
23	3	SyntComp/TLSF/Acaciaplus/ltl2dba09.tlsf
66	3	SyntComp/TLSF/Acaciaplus/ltl2dba10.tlsf
21	1	SyntComp/TLSF/Acaciaplus/ltl2dba11.tlsf
184	5	SyntComp/TLSF/Acaciaplus/ltl2dba12.tlsf
177	3	SyntComp/TLSF/Acaciaplus/ltl2dba13.tlsf
162	8	SyntComp/TLSF/Acaciaplus/ltl2dba14.tlsf
78	3	SyntComp/TLSF/Acaciaplus/ltl2dba15.tlsf
244	13	SyntComp/TLSF/Acaciaplus/ltl2dba16.tlsf
315	10	SyntComp/TLSF/Acaciaplus/ltl2dba17.tlsf
428	13	SyntComp/TLSF/Acaciaplus/ltl2dba18.tlsf
516	76	SyntComp/TLSF/Acaciaplus/ltl2dba20.tlsf
724	42	SyntComp/TLSF/Acaciaplus/ltl2dba21.tlsf
55	1	SyntComp/TLSF/Acaciaplus/ltl2dba22.tlsf
86	5	SyntComp/TLSF/Acaciaplus/ltl2dba23.tlsf
40	1	SyntComp/TLSF/Acaciaplus/ltl2dba24.tlsf
252	9	SyntComp/TLSF/Acaciaplus/ltl2dba25.tlsf
182	8	SyntComp/TLSF/Acaciaplus/ltl2dba26.tlsf
63	2	SyntComp/TLSF/Acaciaplus/ltl2dpa01.tlsf
74	3	SyntComp/TLSF/Acaciaplus/ltl2dpa02.tlsf
263	7	SyntComp/TLSF/Acaciaplus/ltl2dpa03.tlsf
67	2	SyntComp/TLSF/Acaciaplus/ltl2dpa04.tlsf
26	4	SyntComp/TLSF/Acaciaplus/ltl2dpa05.tlsf
131	3	SyntComp/TLSF/Acaciaplus/ltl2dpa06.tlsf
99	5	SyntComp/TLSF/Acaciaplus/ltl2dpa07.tlsf
92	6	SyntComp/TLSF/Acaciaplus/ltl2dpa08.tlsf
109	3	SyntComp/TLSF/Acaciaplus/ltl2dpa09.tlsf
179	5	SyntComp/TLSF/Acaciaplus/ltl2dpa10.tlsf
120	6	SyntComp/TLSF/Acaciaplus/ltl2dpa11.tlsf
77	5	SyntComp/TLSF/Acaciaplus/ltl2dpa12.tlsf
331	11	SyntComp/TLSF/Acaciaplus/ltl2dpa13.tlsf
56	2	SyntComp/TLSF/Acaciaplus/ltl2dpa14.tlsf
100	4	SyntComp/TLSF/Acaciaplus/ltl2dpa15.tlsf
156	8	SyntComp/TLSF/Acaciaplus/ltl2dpa16.tlsf
188	8	SyntComp/TLSF/Acaciaplus/ltl2dpa17.tlsf
623	8	SyntComp/TLSF/Acaciaplus/ltl2dpa18.tlsf
405	8	SyntComp/TLSF/Acaciaplus/ltl2dpa20.tlsf
179	5	SyntComp/TLSF/Acaciaplus/ltl2dpa21.tlsf
12453	244	SyntComp/TLSF/Acaciaplus/ltl2dpa22.tlsf
161	4	SyntComp/TLSF/Acaciaplus/ltl2dpa23.tlsf
161	4	SyntComp/TLSF/Acaciaplus/ltl2dpa24.tlsf
31	0	SyntComp/TLSF/Lily/lilydemo03.tlsf
141	11	SyntComp/TLSF/Lily/lilydemo04.tlsf
73	2	SyntComp/TLSF/Lily/lilydemo05.tlsf
106	6	SyntComp/TLSF/Lily/lilydemo06.tlsf
73	2	SyntComp/TLSF/Lily/lilydemo07.tlsf
2	0	SyntComp/TLSF/Lily/lilydemo08.tlsf
58	1	SyntComp/TLSF/Lily/lilydemo09.tlsf
14	0	SyntComp/TLSF/Lily/lilydemo10.tlsf
3	0	SyntComp/TLSF/Lily/lilydemo12.tlsf
16	1	SyntComp/TLSF/Lily/lilydemo13.tlsf
32	0	SyntComp/TLSF/Lily/lilydemo14.tlsf
49	2	SyntComp/TLSF/Lily/lilydemo17.tlsf
71	4	SyntComp/TLSF/Lily/lilydemo18.tlsf
71	3	SyntComp/TLSF/Lily/lilydemo19.tlsf
84	0	SyntComp/TLSF/Lily/lilydemo20.tlsf
895	24	SyntComp/TLSF/Lily/lilydemo21.tlsf
799	3	SyntComp/TLSF/Lily/lilydemo22.tlsf
51	0	SyntComp/TLSF/Lily/lilydemo23.tlsf
25	0	SyntComp/TLSF/Lily/lilydemo24.tlsf
73	7	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_1.tlsf
70	7	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_2.tlsf
96	12	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_3.tlsf
94	18	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_4.tlsf
121	19	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_5.tlsf
125	14	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_6.tlsf
148	3	SyntComp/TLSF/LTLNfBA/ltl2dba_beta_1.tlsf
15	1	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_1.tlsf
77	3	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_2.tlsf
355	19	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_3.tlsf
820	35	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_4.tlsf
2038	100	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_5.tlsf
4552	389	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_6.tlsf
8720	1127	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_7.tlsf
40	1	SyntComp/TLSF/LTLNfBA/ltl2dba_E_1.tlsf
150	6	SyntComp/TLSF/LTLNfBA/ltl2dba_E_2.tlsf
312	35	SyntComp/TLSF/LTLNfBA/ltl2dba_E_3.tlsf
40	1	SyntComp/TLSF/LTLNfBA/ltl2dba_Q_1.tlsf
204	27	SyntComp/TLSF/LTLNfBA/ltl2dba_Q_2.tlsf
15	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_1.tlsf
38	3	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_1.tlsf
55	6	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_2.tlsf
219	36	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_3.tlsf
15	1	SyntComp/TLSF/Parameterized/detector_1.tlsf
77	3	SyntComp/TLSF/Parameterized/detector_2.tlsf
355	22	SyntComp/TLSF/Parameterized/detector_3.tlsf
820	25	SyntComp/TLSF/Parameterized/detector_4.tlsf
2038	117	SyntComp/TLSF/Parameterized/detector_5.tlsf
4552	526	SyntComp/TLSF/Parameterized/detector_6.tlsf
8720	1178	SyntComp/TLSF/Parameterized/detector_7.tlsf
18675	3439	SyntComp/TLSF/Parameterized/detector_8.tlsf
952	4	SyntComp/TLSF/Parameterized/full_arbiter_2.tlsf
13425	68	SyntComp/TLSF/Parameterized/full_arbiter_3.tlsf
500	5	SyntComp/TLSF/Parameterized/load_balancer_2.tlsf
1257	19	SyntComp/TLSF/Parameterized/load_balancer_3.tlsf
12075	44	SyntComp/TLSF/Parameterized/load_balancer_4.tlsf
66283	179	SyntComp/TLSF/Parameterized/load_balancer_5.tlsf
63	1	SyntComp/TLSF/Parameterized/prioritized_arbiter_2.tlsf
168	22	SyntComp/TLSF/Parameterized/prioritized_arbiter_3.tlsf
186	24	SyntComp/TLSF/Parameterized/prioritized_arbiter_4.tlsf
69	3	SyntComp/TLSF/Parameterized/round_robin_arbiter_2.tlsf
680	16	SyntComp/TLSF/Parameterized/round_robin_arbiter_3.tlsf
57	3	SyntComp/TLSF/Parameterized/simple_arbiter_2.tlsf
57	4	SyntComp/TLSF/Parameterized/simple_arbiter_3.tlsf
79	5	SyntComp/TLSF/Parameterized/simple_arbiter_4.tlsf
95	15	SyntComp/TLSF/Parameterized/simple_arbiter_5.tlsf
108	17	SyntComp/TLSF/Parameterized/simple_arbiter_6.tlsf
142	17	SyntComp/TLSF/Parameterized/simple_arbiter_7.tlsf
173	19	SyntComp/TLSF/Parameterized/simple_arbiter_8.tlsf


==> plots/bosy-paper_scatter_BoSy_synthesis_non-symbolic_exponential_vs_BoSy_synthesis_input-symbolic_exponential.dat <==
BoSy-synthesis-non-symbolic-exponential-Aiger-And-Gates	BoSy-synthesis-input-symbolic-exponential-Aiger-And-Gates	Instance
165	112	SyntComp/TLSF/Acaciaplus/genbuf_2.tlsf
5	4	SyntComp/TLSF/Acaciaplus/loadcomp_2.tlsf
19	13	SyntComp/TLSF/Acaciaplus/loadcomp_3.tlsf
317	35	SyntComp/TLSF/Acaciaplus/loadcomp_4.tlsf
582	108	SyntComp/TLSF/Acaciaplus/loadcomp_5.tlsf
10	4	SyntComp/TLSF/Acaciaplus/loadfull_2.tlsf
80	20	SyntComp/TLSF/Acaciaplus/loadfull_3.tlsf
253	39	SyntComp/TLSF/Acaciaplus/loadfull_4.tlsf
1409	131	SyntComp/TLSF/Acaciaplus/loadfull_5.tlsf
12	12	SyntComp/TLSF/Acaciaplus/ltl2dba01.tlsf
19	15	SyntComp/TLSF/Acaciaplus/ltl2dba03.tlsf
16	10	SyntComp/TLSF/Acaciaplus/ltl2dba04.tlsf
177	30	SyntComp/TLSF/Acaciaplus/ltl2dba05.tlsf
155	38	SyntComp/TLSF/Acaciaplus/ltl2dba06.tlsf
389	73	SyntComp/TLSF/Acaciaplus/ltl2dba08.tlsf
3	3	SyntComp/TLSF/Acaciaplus/ltl2dba09.tlsf
5	3	SyntComp/TLSF/Acaciaplus/ltl2dba10.tlsf
1	1	SyntComp/TLSF/Acaciaplus/ltl2dba11.tlsf
9	5	SyntComp/TLSF/Acaciaplus/ltl2dba12.tlsf
4	3	SyntComp/TLSF/Acaciaplus/ltl2dba13.tlsf
17	8	SyntComp/TLSF/Acaciaplus/ltl2dba14.tlsf
15	3	SyntComp/TLSF/Acaciaplus/ltl2dba15.tlsf
11	13	SyntComp/TLSF/Acaciaplus/ltl2dba16.tlsf
4	10	SyntComp/TLSF/Acaciaplus/ltl2dba17.tlsf
26	13	SyntComp/TLSF/Acaciaplus/ltl2dba18.tlsf
168	76	SyntComp/TLSF/Acaciaplus/ltl2dba20.tlsf
35	42	SyntComp/TLSF/Acaciaplus/ltl2dba21.tlsf
1	1	SyntComp/TLSF/Acaciaplus/ltl2dba22.tlsf
9	5	SyntComp/TLSF/Acaciaplus/ltl2dba23.tlsf
1	1	SyntComp/TLSF/Acaciaplus/ltl2dba24.tlsf
15	9	SyntComp/TLSF/Acaciaplus/ltl2dba25.tlsf
12	8	SyntComp/TLSF/Acaciaplus/ltl2dba26.tlsf
0	1	SyntComp/TLSF/Acaciaplus/ltl2dba27.tlsf
2	2	SyntComp/TLSF/Acaciaplus/ltl2dpa01.tlsf
2	3	SyntComp/TLSF/Acaciaplus/ltl2dpa02.tlsf
9	7	SyntComp/TLSF/Acaciaplus/ltl2dpa03.tlsf
2	2	SyntComp/TLSF/Acaciaplus/ltl2dpa04.tlsf
4	4	SyntComp/TLSF/Acaciaplus/ltl2dpa05.tlsf
3	3	SyntComp/TLSF/Acaciaplus/ltl2dpa06.tlsf
3	5	SyntComp/TLSF/Acaciaplus/ltl2dpa07.tlsf
12	6	SyntComp/TLSF/Acaciaplus/ltl2dpa08.tlsf
7	3	SyntComp/TLSF/Acaciaplus/ltl2dpa09.tlsf
5	5	SyntComp/TLSF/Acaciaplus/ltl2dpa10.tlsf
11	6	SyntComp/TLSF/Acaciaplus/ltl2dpa11.tlsf
5	5	SyntComp/TLSF/Acaciaplus/ltl2dpa12.tlsf
13	11	SyntComp/TLSF/Acaciaplus/ltl2dpa13.tlsf
2	2	SyntComp/TLSF/Acaciaplus/ltl2dpa14.tlsf
6	4	SyntComp/TLSF/Acaciaplus/ltl2dpa15.tlsf
7	8	SyntComp/TLSF/Acaciaplus/ltl2dpa16.tlsf
12	8	SyntComp/TLSF/Acaciaplus/ltl2dpa17.tlsf
7	8	SyntComp/TLSF/Acaciaplus/ltl2dpa18.tlsf
32	36	SyntComp/TLSF/Acaciaplus/ltl2dpa19.tlsf
9	8	SyntComp/TLSF/Acaciaplus/ltl2dpa20.tlsf
5	5	SyntComp/TLSF/Acaciaplus/ltl2dpa21.tlsf
869	244	SyntComp/TLSF/Acaciaplus/ltl2dpa22.tlsf
4	4	SyntComp/TLSF/Acaciaplus/ltl2dpa23.tlsf
4	4	SyntComp/TLSF/Acaciaplus/ltl2dpa24.tlsf
0	0	SyntComp/TLSF/Lily/lilydemo01.tlsf
0	0	SyntComp/TLSF/Lily/lilydemo02.tlsf
3	0	SyntComp/TLSF/Lily/lilydemo03.tlsf
22	11	SyntComp/TLSF/Lily/lilydemo04.tlsf
2	2	SyntComp/TLSF/Lily/lilydemo05.tlsf
8	6	SyntComp/TLSF/Lily/lilydemo06.tlsf
4	2	SyntComp/TLSF/Lily/lilydemo07.tlsf
0	0	SyntComp/TLSF/Lily/lilydemo08.tlsf
1	1	SyntComp/TLSF/Lily/lilydemo09.tlsf
0	0	SyntComp/TLSF/Lily/lilydemo10.tlsf
0	0	SyntComp/TLSF/Lily/lilydemo11.tlsf
2	0	SyntComp/TLSF/Lily/lilydemo12.tlsf
1	1	SyntComp/TLSF/Lily/lilydemo13.tlsf
3	0	SyntComp/TLSF/Lily/lilydemo14.tlsf
0	0	SyntComp/TLSF/Lily/lilydemo15.tlsf
0	0	SyntComp/TLSF/Lily/lilydemo16.tlsf
14	2	SyntComp/TLSF/Lily/lilydemo17.tlsf
5	4	SyntComp/TLSF/Lily/lilydemo18.tlsf
6	3	SyntComp/TLSF/Lily/lilydemo19.tlsf
2	0	SyntComp/TLSF/Lily/lilydemo20.tlsf
26	24	SyntComp/TLSF/Lily/lilydemo21.tlsf
5	3	SyntComp/TLSF/Lily/lilydemo22.tlsf
2	0	SyntComp/TLSF/Lily/lilydemo23.tlsf
6	0	SyntComp/TLSF/Lily/lilydemo24.tlsf
9	7	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_1.tlsf
7	7	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_2.tlsf
42	12	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_3.tlsf
37	18	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_4.tlsf
29	19	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_5.tlsf
20	14	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_6.tlsf
6	3	SyntComp/TLSF/LTLNfBA/ltl2dba_beta_1.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_1.tlsf
7	3	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_2.tlsf
27	19	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_3.tlsf
47	35	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_4.tlsf
429	100	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_5.tlsf
753	389	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_6.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_E_1.tlsf
11	6	SyntComp/TLSF/LTLNfBA/ltl2dba_E_2.tlsf
82	35	SyntComp/TLSF/LTLNfBA/ltl2dba_E_3.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_Q_1.tlsf
40	27	SyntComp/TLSF/LTLNfBA/ltl2dba_Q_2.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_1.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_2.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_3.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_4.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_5.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_6.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_7.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_8.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_1.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_2.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_3.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_4.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_5.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_6.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_7.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_8.tlsf
6	3	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_1.tlsf
13	6	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_2.tlsf
129	36	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_3.tlsf
1	1	SyntComp/TLSF/Parameterized/detector_1.tlsf
6	3	SyntComp/TLSF/Parameterized/detector_2.tlsf
35	22	SyntComp/TLSF/Parameterized/detector_3.tlsf
30	25	SyntComp/TLSF/Parameterized/detector_4.tlsf
485	117	SyntComp/TLSF/Parameterized/detector_5.tlsf
680	526	SyntComp/TLSF/Parameterized/detector_6.tlsf
10	4	SyntComp/TLSF/Parameterized/full_arbiter_2.tlsf
81	68	SyntComp/TLSF/Parameterized/full_arbiter_3.tlsf
12	5	SyntComp/TLSF/Parameterized/load_balancer_2.tlsf
114	19	SyntComp/TLSF/Parameterized/load_balancer_3.tlsf
269	44	SyntComp/TLSF/Parameterized/load_balancer_4.tlsf
1256	179	SyntComp/TLSF/Parameterized/load_balancer_5.tlsf
2	1	SyntComp/TLSF/Parameterized/prioritized_arbiter_2.tlsf
74	22	SyntComp/TLSF/Parameterized/prioritized_arbiter_3.tlsf
115	24	SyntComp/TLSF/Parameterized/prioritized_arbiter_4.tlsf
2	3	SyntComp/TLSF/Parameterized/round_robin_arbiter_2.tlsf
17	16	SyntComp/TLSF/Parameterized/round_robin_arbiter_3.tlsf
16	3	SyntComp/TLSF/Parameterized/simple_arbiter_2.tlsf
16	4	SyntComp/TLSF/Parameterized/simple_arbiter_3.tlsf
5	5	SyntComp/TLSF/Parameterized/simple_arbiter_4.tlsf
133	15	SyntComp/TLSF/Parameterized/simple_arbiter_5.tlsf
557	17	SyntComp/TLSF/Parameterized/simple_arbiter_6.tlsf
921	17	SyntComp/TLSF/Parameterized/simple_arbiter_7.tlsf


==> plots/bosy-paper_scatter_Party_elli_rally_vs_BoSy_synthesis_input-symbolic_exponential.dat <==
Party_elli_rally-Aiger-And-Gates	BoSy-synthesis-input-symbolic-exponential-Aiger-And-Gates	Instance
5	4	SyntComp/TLSF/Acaciaplus/loadcomp_2.tlsf
53	13	SyntComp/TLSF/Acaciaplus/loadcomp_3.tlsf
237	35	SyntComp/TLSF/Acaciaplus/loadcomp_4.tlsf
733	108	SyntComp/TLSF/Acaciaplus/loadcomp_5.tlsf
67	4	SyntComp/TLSF/Acaciaplus/loadfull_2.tlsf
262	20	SyntComp/TLSF/Acaciaplus/loadfull_3.tlsf
827	39	SyntComp/TLSF/Acaciaplus/loadfull_4.tlsf
47	12	SyntComp/TLSF/Acaciaplus/ltl2dba01.tlsf
85	15	SyntComp/TLSF/Acaciaplus/ltl2dba03.tlsf
70	10	SyntComp/TLSF/Acaciaplus/ltl2dba04.tlsf
182	30	SyntComp/TLSF/Acaciaplus/ltl2dba05.tlsf
178	38	SyntComp/TLSF/Acaciaplus/ltl2dba06.tlsf
504	73	SyntComp/TLSF/Acaciaplus/ltl2dba08.tlsf
6	3	SyntComp/TLSF/Acaciaplus/ltl2dba09.tlsf
4	3	SyntComp/TLSF/Acaciaplus/ltl2dba10.tlsf
2	1	SyntComp/TLSF/Acaciaplus/ltl2dba11.tlsf
14	5	SyntComp/TLSF/Acaciaplus/ltl2dba12.tlsf
4	3	SyntComp/TLSF/Acaciaplus/ltl2dba13.tlsf
44	8	SyntComp/TLSF/Acaciaplus/ltl2dba14.tlsf
5	3	SyntComp/TLSF/Acaciaplus/ltl2dba15.tlsf
12	13	SyntComp/TLSF/Acaciaplus/ltl2dba16.tlsf
11	10	SyntComp/TLSF/Acaciaplus/ltl2dba17.tlsf
80	13	SyntComp/TLSF/Acaciaplus/ltl2dba18.tlsf
280	76	SyntComp/TLSF/Acaciaplus/ltl2dba20.tlsf
2	1	SyntComp/TLSF/Acaciaplus/ltl2dba22.tlsf
9	5	SyntComp/TLSF/Acaciaplus/ltl2dba23.tlsf
3	1	SyntComp/TLSF/Acaciaplus/ltl2dba24.tlsf
64	9	SyntComp/TLSF/Acaciaplus/ltl2dba25.tlsf
58	8	SyntComp/TLSF/Acaciaplus/ltl2dba26.tlsf
3	2	SyntComp/TLSF/Acaciaplus/ltl2dpa01.tlsf
4	3	SyntComp/TLSF/Acaciaplus/ltl2dpa02.tlsf
16	7	SyntComp/TLSF/Acaciaplus/ltl2dpa03.tlsf
4	2	SyntComp/TLSF/Acaciaplus/ltl2dpa04.tlsf
6	4	SyntComp/TLSF/Acaciaplus/ltl2dpa05.tlsf
6	3	SyntComp/TLSF/Acaciaplus/ltl2dpa06.tlsf
4	5	SyntComp/TLSF/Acaciaplus/ltl2dpa07.tlsf
9	6	SyntComp/TLSF/Acaciaplus/ltl2dpa08.tlsf
7	3	SyntComp/TLSF/Acaciaplus/ltl2dpa09.tlsf
5	5	SyntComp/TLSF/Acaciaplus/ltl2dpa10.tlsf
9	6	SyntComp/TLSF/Acaciaplus/ltl2dpa11.tlsf
6	5	SyntComp/TLSF/Acaciaplus/ltl2dpa12.tlsf
28	11	SyntComp/TLSF/Acaciaplus/ltl2dpa13.tlsf
3	2	SyntComp/TLSF/Acaciaplus/ltl2dpa14.tlsf
6	4	SyntComp/TLSF/Acaciaplus/ltl2dpa15.tlsf
10	8	SyntComp/TLSF/Acaciaplus/ltl2dpa16.tlsf
98	8	SyntComp/TLSF/Acaciaplus/ltl2dpa17.tlsf
87	8	SyntComp/TLSF/Acaciaplus/ltl2dpa18.tlsf
157	36	SyntComp/TLSF/Acaciaplus/ltl2dpa19.tlsf
107	8	SyntComp/TLSF/Acaciaplus/ltl2dpa20.tlsf
6	5	SyntComp/TLSF/Acaciaplus/ltl2dpa21.tlsf
1221	244	SyntComp/TLSF/Acaciaplus/ltl2dpa22.tlsf
6	4	SyntComp/TLSF/Acaciaplus/ltl2dpa23.tlsf
6	4	SyntComp/TLSF/Acaciaplus/ltl2dpa24.tlsf
1	0	SyntComp/TLSF/Lily/lilydemo03.tlsf
57	11	SyntComp/TLSF/Lily/lilydemo04.tlsf
3	2	SyntComp/TLSF/Lily/lilydemo05.tlsf
77	6	SyntComp/TLSF/Lily/lilydemo06.tlsf
3	2	SyntComp/TLSF/Lily/lilydemo07.tlsf
1	0	SyntComp/TLSF/Lily/lilydemo08.tlsf
2	1	SyntComp/TLSF/Lily/lilydemo09.tlsf
2	0	SyntComp/TLSF/Lily/lilydemo10.tlsf
1	0	SyntComp/TLSF/Lily/lilydemo12.tlsf
2	1	SyntComp/TLSF/Lily/lilydemo13.tlsf
1	0	SyntComp/TLSF/Lily/lilydemo14.tlsf
7	2	SyntComp/TLSF/Lily/lilydemo17.tlsf
6	4	SyntComp/TLSF/Lily/lilydemo18.tlsf
4	3	SyntComp/TLSF/Lily/lilydemo19.tlsf
6	0	SyntComp/TLSF/Lily/lilydemo20.tlsf
316	24	SyntComp/TLSF/Lily/lilydemo21.tlsf
12	3	SyntComp/TLSF/Lily/lilydemo22.tlsf
2	0	SyntComp/TLSF/Lily/lilydemo23.tlsf
1	0	SyntComp/TLSF/Lily/lilydemo24.tlsf
9	7	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_1.tlsf
9	7	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_2.tlsf
64	12	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_3.tlsf
85	18	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_4.tlsf
93	19	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_5.tlsf
102	14	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_6.tlsf
10	3	SyntComp/TLSF/LTLNfBA/ltl2dba_beta_1.tlsf
2	1	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_1.tlsf
4	3	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_2.tlsf
50	19	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_3.tlsf
204	35	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_4.tlsf
438	100	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_5.tlsf
6	1	SyntComp/TLSF/LTLNfBA/ltl2dba_E_1.tlsf
10	6	SyntComp/TLSF/LTLNfBA/ltl2dba_E_2.tlsf
169	35	SyntComp/TLSF/LTLNfBA/ltl2dba_E_3.tlsf
3	1	SyntComp/TLSF/LTLNfBA/ltl2dba_Q_1.tlsf
68	27	SyntComp/TLSF/LTLNfBA/ltl2dba_Q_2.tlsf
2	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_1.tlsf
7	3	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_1.tlsf
8	6	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_2.tlsf
90	36	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_3.tlsf
2	1	SyntComp/TLSF/Parameterized/detector_1.tlsf
4	3	SyntComp/TLSF/Parameterized/detector_2.tlsf
55	22	SyntComp/TLSF/Parameterized/detector_3.tlsf
168	25	SyntComp/TLSF/Parameterized/detector_4.tlsf
432	117	SyntComp/TLSF/Parameterized/detector_5.tlsf
31	4	SyntComp/TLSF/Parameterized/full_arbiter_2.tlsf
253	68	SyntComp/TLSF/Parameterized/full_arbiter_3.tlsf
4	1	SyntComp/TLSF/Parameterized/prioritized_arbiter_2.tlsf
365	22	SyntComp/TLSF/Parameterized/prioritized_arbiter_3.tlsf
4	3	SyntComp/TLSF/Parameterized/round_robin_arbiter_2.tlsf
20	16	SyntComp/TLSF/Parameterized/round_robin_arbiter_3.tlsf
46	3	SyntComp/TLSF/Parameterized/simple_arbiter_2.tlsf
51	4	SyntComp/TLSF/Parameterized/simple_arbiter_3.tlsf
114	5	SyntComp/TLSF/Parameterized/simple_arbiter_4.tlsf
511	15	SyntComp/TLSF/Parameterized/simple_arbiter_5.tlsf
1167	17	SyntComp/TLSF/Parameterized/simple_arbiter_6.tlsf

